Composing SAT and Algebraic Certificates in Lean for End-to-End Circuit Verification

State-of-the-art tools for the verification of multiplier circuits combine computer algebra with SAT solving. AMulet2 replaces a final- stage adder that algebraic reasoning cannot handle efficiently and uses SAT to justify this replacement. TalisMan2 uses SAT to prove guessed linear relations, which serve as additional algebraic axioms. Proof logging increases the trust in both tools. The algebraic part can be certified by a PAC certificate and the SAT part by LRAT refutations. Checking both certificates separately, however, does not establish that the circuit is correct, because no existing checker relates the axioms of the PAC certificate to the input circuit or to the facts established by the SAT solver. In this paper, we close this gap by composing both certificates into a single Lean 4 theorem stating that the circuit in the input AIGER file is a correct multiplier. We show that each method needs SAT for exactly one step of this proof and discharge this step with LRAT refutations. Both methods certify all 192 AOKI multipliers with 64-bit operands and Lean checks each theorem in under seven minutes.

==> data/amulet-cl.csv <==
design,verify_s,certify_s,check_s,total_s,lean_mb,lrat_mb
bp-ar-cl,6.88,8.43,27.68,36.11,64.9,54.606972
bp-ba-cl,13.25,15.80,34.20,50.00,122.0,112.026165
bp-bd-cl,13.61,16.05,34.10,50.15,123.8,114.094217
bp-ct-cl,10.24,12.09,27.73,39.82,81.9,73.083616
bp-dt-cl,13.55,15.75,31.69,47.44,106.3,96.890254
bp-os-cl,12.80,15.75,33.70,49.45,118.4,108.713521
bp-wt-cl,11.69,13.80,30.94,44.74,97.8,88.150188
sp-ar-cl,2.22,2.87,24.57,27.44,25.6,13.903044
sp-ba-cl,14.10,16.91,40.76,57.67,124.8,110.531371
sp-bd-cl,10.99,12.95,33.50,46.45,86.1,73.542097
sp-ct-cl,12.19,14.75,30.04,44.79,108.1,98.993619
sp-dt-cl,13.70,16.20,45.37,61.57,114.5,97.060672
sp-os-cl,15.00,18.16,40.26,58.42,138.3,125.378720
sp-wt-cl,11.79,14.30,39.06,53.36,105.3,90.973545


==> data/amulet-cn.csv <==
design,verify_s,certify_s,check_s,total_s,lean_mb,lrat_mb
bp-cn-bc,11.79,13.30,374.30,387.60,62.1,2.563001
bp-cn-bk,11.69,13.30,374.65,387.95,62.1,2.587905
bp-cn-cl,26.38,31.89,393.80,425.69,218.8,159.145903
bp-cn-cn,2.77,3.52,55.54,59.06,19.2,0
bp-cn-cs,2.67,3.27,52.49,55.76,17.4,0
bp-cn-csf,12.39,13.85,374.35,388.20,61.5,2.022371
bp-cn-csv,13.30,14.85,373.90,388.75,62.1,2.598379
bp-cn-hc,11.89,13.60,373.40,387.00,63.7,4.194294
bp-cn-ks,13.15,14.95,375.30,390.25,76.7,17.210056
bp-cn-lf,11.89,13.29,373.39,386.68,62.5,2.986814
bp-cn-rb,11.79,13.30,375.31,388.61,62.5,2.934436
bp-cn-rc,11.09,12.59,396.44,409.03,59.0,0
sp-cn-bc,7.23,8.79,193.91,202.70,56.2,3.563698
sp-cn-bk,7.28,8.84,193.98,202.82,56.8,4.182072
sp-cn-cl,21.16,25.12,210.67,235.79,188.2,135.386226
sp-cn-cn,3.37,4.07,55.04,59.11,22.3,0
sp-cn-cs,3.17,3.82,51.84,55.66,20.4,0
sp-cn-csf,9.94,11.54,194.02,205.56,55.1,2.425198
sp-cn-csv,9.29,10.99,193.67,204.66,55.1,2.494031
sp-cn-hc,7.63,9.34,197.43,206.77,58.4,5.730398
sp-cn-ks,8.33,10.14,195.12,205.26,66.3,13.685546
sp-cn-lf,7.23,8.84,194.37,203.21,56.1,3.422186
sp-cn-rb,7.28,8.89,194.47,203.36,56.2,3.507701
sp-cn-rc,6.48,8.03,202.18,210.21,51.9,0


==> data/amulet-nosub.csv <==
design,verify_s,certify_s,check_s,total_s,lean_mb,lrat_mb
bp-ar-cn,1.02,1.47,22.17,23.64,11.7,0
bp-ar-cs,0.97,1.32,20.42,21.74,10.3,0
bp-ar-rc,0.67,1.02,18.86,19.88,9.7,0
bp-ba-cn,1.02,1.42,22.42,23.84,11.2,0
bp-ba-cs,0.92,1.27,19.81,21.08,9.6,0
bp-ba-rc,0.67,1.17,18.71,19.88,9.2,0
bp-bd-cn,1.02,1.47,22.57,24.04,11.3,0
bp-bd-cs,0.92,1.27,19.61,20.88,9.5,0
bp-bd-rc,0.67,1.02,18.31,19.33,9.0,0
bp-ct-cn,0.97,1.37,22.42,23.79,11.3,0
bp-ct-cs,0.82,1.22,19.21,20.43,9.2,0
bp-ct-rc,0.62,0.97,17.21,18.18,8.4,0
bp-dt-cn,0.97,1.37,22.47,23.84,11.2,0
bp-dt-cs,0.87,1.22,19.41,20.63,9.4,0
bp-dt-rc,0.62,0.97,17.76,18.73,8.7,0
bp-os-cn,1.02,1.42,22.52,23.94,11.1,0
bp-os-cs,0.87,1.27,19.66,20.93,9.5,0
bp-os-rc,0.67,1.02,18.21,19.23,8.9,0
bp-wt-cn,0.97,1.42,22.02,23.44,10.9,0
bp-wt-cs,0.87,1.27,19.51,20.78,9.5,0
bp-wt-rc,0.67,1.02,18.16,19.18,8.9,0
sp-ar-cn,0.82,1.22,19.71,20.93,10.1,0
sp-ar-cs,0.82,1.17,18.66,19.83,9.5,0
sp-ar-rc,0.42,0.82,20.51,21.33,10.8,0
sp-ba-cn,0.97,1.42,21.82,23.24,11.6,0
sp-ba-cs,0.82,1.22,19.01,20.23,9.8,0
sp-ba-rc,0.77,1.27,24.97,26.24,13.3,0
sp-bd-cn,0.97,1.37,22.02,23.39,11.7,0
sp-bd-cs,0.87,1.27,19.21,20.48,9.9,0
sp-bd-rc,0.67,1.07,22.02,23.09,11.6,0
sp-ct-cn,0.72,1.12,18.51,19.63,9.9,0
sp-ct-cs,0.62,0.97,15.60,16.57,7.8,0
sp-ct-rc,0.52,0.82,16.15,16.97,8.3,0
sp-dt-cn,0.92,1.32,21.27,22.59,11.1,0
sp-dt-cs,0.77,1.17,18.31,19.48,9.3,0
sp-dt-rc,0.72,1.37,31.49,32.86,16.5,0
sp-os-cn,0.97,1.42,22.17,23.59,11.7,0
sp-os-cs,0.82,1.22,19.06,20.28,9.8,0
sp-os-rc,0.67,1.17,22.72,23.89,12.0,0
sp-wt-cn,0.87,1.27,20.91,22.18,11.1,0
sp-wt-cs,0.77,1.17,18.51,19.68,9.5,0
sp-wt-rc,0.82,1.32,25.37,26.69,13.4,0


==> data/amulet-sub.csv <==
design,verify_s,certify_s,check_s,total_s,lean_mb,lrat_mb
bp-ar-bc,1.12,1.57,22.27,23.84,12.4,2.113110
bp-ar-bk,1.07,1.47,20.76,22.23,12.5,2.233564
bp-ar-csf,1.12,1.52,20.66,22.18,11.5,1.269314
bp-ar-csv,1.22,1.62,20.62,22.24,11.6,1.395125
bp-ar-hc,1.27,1.77,20.96,22.73,13.8,3.603047
bp-ar-ks,1.62,2.17,21.22,23.39,17.2,6.956734
bp-ar-lf,1.17,1.57,20.71,22.28,12.7,2.448433
bp-ar-rb,1.12,1.57,20.71,22.28,12.6,2.361748
bp-ba-bc,1.27,1.67,20.37,22.04,12.4,2.639870
bp-ba-bk,1.32,1.72,20.41,22.13,12.8,3.028119
bp-ba-csf,2.92,3.32,20.41,23.73,12.3,2.505443
bp-ba-csv,2.82,3.22,20.42,23.64,13.1,3.312909
bp-ba-hc,2.17,2.77,21.27,24.04,19.9,10.146291
bp-ba-ks,2.97,3.72,22.27,25.99,26.6,16.854667
bp-ba-lf,1.42,1.92,20.61,22.53,13.4,3.633377
bp-ba-rb,1.32,1.82,20.51,22.33,13.1,3.297380
bp-bd-bc,1.22,1.62,20.06,21.68,12.6,3.063073
bp-bd-bk,1.18,1.57,20.11,21.68,12.2,2.707383
bp-bd-csf,2.83,3.17,19.86,23.03,11.3,1.791576
bp-bd-csv,2.08,2.47,20.01,22.48,11.9,2.350913
bp-bd-hc,1.37,1.77,20.51,22.28,13.6,4.059730
bp-bd-ks,1.87,2.42,20.96,23.38,18.5,8.971560
bp-bd-lf,1.27,1.67,20.16,21.83,12.6,3.091506
bp-bd-rb,1.22,1.62,20.11,21.73,12.3,2.778970
bp-ct-bc,1.12,1.52,18.81,20.33,11.5,2.742647
bp-ct-bk,1.07,1.42,18.71,20.13,11.5,2.790828
bp-ct-csf,2.92,3.32,18.66,21.98,10.7,1.968076
bp-ct-csv,2.02,2.37,18.76,21.13,10.9,2.129479
bp-ct-hc,1.57,2.02,19.06,21.08,14.4,5.645374
bp-ct-ks,2.37,2.97,20.16,23.13,23.4,14.682090
bp-ct-lf,1.22,1.57,18.76,20.33,11.8,3.089872
bp-ct-rb,1.17,1.57,18.71,20.28,11.5,2.800546
bp-dt-bc,1.22,1.62,19.56,21.18,11.9,2.691209
bp-dt-bk,1.12,1.52,19.51,21.03,11.8,2.528184
bp-dt-csf,1.87,2.32,19.46,21.78,11.6,2.388154
bp-dt-csv,2.77,3.27,19.46,22.73,11.8,2.543436
bp-dt-hc,1.47,1.92,19.91,21.83,14.7,5.422180
bp-dt-ks,2.37,3.07,20.86,23.93,23.0,13.707484
bp-dt-lf,1.22,1.67,19.56,21.23,12.5,3.279082
bp-dt-rb,1.22,1.62,19.56,21.18,11.9,2.691209
bp-os-bc,1.22,1.67,20.11,21.78,13.4,3.848364
bp-os-bk,1.07,1.52,20.01,21.53,11.9,2.406920
bp-os-csf,3.12,3.52,19.96,23.48,12.3,2.782000
bp-os-csv,2.27,2.67,20.06,22.73,12.1,2.592601
bp-os-hc,1.67,2.17,20.51,22.68,15.4,5.854041
bp-os-ks,2.02,2.67,21.07,23.74,19.3,9.771594
bp-os-lf,1.27,1.67,20.11,21.78,12.5,2.980110
bp-os-rb,1.27,1.67,20.17,21.84,12.4,2.890673
bp-wt-bc,1.17,1.62,19.96,21.58,12.1,2.582304
bp-wt-bk,1.07,1.47,19.86,21.33,11.7,2.194295
bp-wt-csf,2.47,2.87,19.86,22.73,11.4,1.939374
bp-wt-csv,1.87,2.27,19.86,22.13,11.7,2.151577
bp-wt-hc,1.47,1.97,20.41,22.38,14.9,5.397592
bp-wt-ks,2.32,2.97,21.27,24.24,22.8,13.338896
bp-wt-lf,1.27,1.67,20.06,21.73,12.5,3.023516
bp-wt-rb,1.22,1.67,20.01,21.68,12.8,3.255694
sp-ar-bc,0.72,1.22,22.72,23.94,12.6,0.991553
sp-ar-bk,0.72,1.17,22.67,23.84,12.6,0.916369
sp-ar-csf,0.72,1.17,22.62,23.79,12.1,0.464563
sp-ar-csv,0.82,1.27,22.82,24.09,12.2,0.587144
sp-ar-hc,0.92,1.42,22.92,24.34,13.9,2.288130
sp-ar-ks,1.07,1.57,23.12,24.69,15.8,4.099607
sp-ar-lf,0.77,1.22,22.87,24.09,12.8,1.116838
sp-ar-rb,0.77,1.22,22.77,23.99,12.5,0.870105
sp-ba-bc,1.37,1.92,27.28,29.20,17.1,3.056562
sp-ba-bk,1.57,2.17,27.48,29.65,18.0,3.973726
sp-ba-csf,2.67,3.27,27.28,30.55,16.7,2.601874
sp-ba-csv,2.32,2.97,27.18,30.15,16.1,2.046167
sp-ba-hc,2.67,3.42,28.68,32.10,27.7,13.651262
sp-ba-ks,2.97,3.82,28.93,32.75,30.0,15.937797
sp-ba-lf,1.47,2.12,27.48,29.60,17.5,3.383662
sp-ba-rb,1.52,2.17,27.38,29.55,17.5,3.384454
sp-bd-bc,1.22,1.72,24.38,26.10,15.2,2.744401
sp-bd-bk,1.22,1.82,24.52,26.34,15.3,2.830316
sp-bd-csf,2.32,2.82,24.27,27.09,14.1,1.639958
sp-bd-csv,2.47,3.02,24.32,27.34,14.7,2.249810
sp-bd-hc,1.57,2.12,24.77,26.89,17.7,5.248425
sp-bd-ks,2.37,3.12,25.73,28.85,25.7,13.248251
sp-bd-lf,1.32,1.92,24.57,26.49,15.6,3.132136
sp-bd-rb,1.32,1.82,24.62,26.44,15.1,2.687854
sp-ct-bc,1.07,1.47,18.36,19.83,12.0,3.103898
sp-ct-bk,1.02,1.42,18.31,19.73,11.4,2.522069
sp-ct-csf,2.87,3.07,18.36,21.43,11.0,2.033257
sp-ct-csv,2.62,3.02,18.36,21.38,11.4,2.524053
sp-ct-hc,1.27,1.67,18.66,20.33,14.0,5.082048
sp-ct-ks,2.12,2.72,19.61,22.33,22.0,13.074793
sp-ct-lf,1.12,1.52,18.31,19.83,11.9,2.956819
sp-ct-rb,1.07,1.47,18.36,19.83,11.8,2.870672
sp-dt-bc,1.37,2.02,33.24,35.26,20.2,2.930496
sp-dt-bk,1.27,1.92,33.14,35.06,19.6,2.345060
sp-dt-csf,4.12,4.78,33.45,38.23,19.8,2.552087
sp-dt-csv,4.42,5.13,33.24,38.37,20.0,2.782925
sp-dt-hc,1.87,2.62,33.55,36.17,22.8,5.564624
sp-dt-ks,2.42,3.32,34.30,37.62,30.8,13.497612
sp-dt-lf,1.42,2.17,33.20,35.37,21.2,3.941513
sp-dt-rb,1.47,2.17,33.39,35.56,20.8,3.538506
sp-os-bc,1.32,1.87,25.18,27.05,15.7,2.890352
sp-os-bk,1.22,1.77,25.13,26.90,15.5,2.718726
sp-os-csf,3.37,3.87,24.97,28.84,14.5,1.750227
sp-os-csv,3.37,3.87,25.02,28.89,15.1,2.362964
sp-os-hc,1.67,2.27,25.53,27.80,18.8,6.068110
sp-os-ks,2.47,3.22,26.33,29.55,25.9,13.122088
sp-os-lf,1.37,1.92,25.28,27.20,16.2,3.435720
sp-os-rb,1.37,1.92,25.23,27.15,15.7,2.969906
sp-wt-bc,1.47,2.07,27.73,29.80,17.3,3.085235
sp-wt-bk,1.32,1.97,27.68,29.65,17.1,2.865803
sp-wt-csf,2.37,2.92,27.63,30.55,16.3,2.047601
sp-wt-csv,2.27,2.87,27.68,30.55,16.7,2.493712
sp-wt-hc,1.77,2.42,28.13,30.55,18.7,4.470849
sp-wt-ks,2.67,3.47,29.13,32.60,29.1,14.846310
sp-wt-lf,1.52,2.12,27.93,30.05,17.1,2.890559
sp-wt-rb,1.47,2.07,27.78,29.85,17.6,3.371066


==> data/talisman-bp.csv <==
design,verify_s,certify_s,check_s,total_s,lean_mb,lrat_mb
bp-ar-bc,14.51,21.78,32.69,54.47,26.5,16.3
bp-ar-bk,13.72,20.88,32.45,53.33,27.1,16.8
bp-ar-cn,75.49,92.25,40.26,132.51,27.7,8.8
bp-ar-cs,21.83,33.68,26.79,60.47,19.2,9.3
bp-ar-csf,13.42,20.17,31.84,52.01,26.2,16.1
bp-ar-csv,13.51,20.68,31.99,52.67,26.1,16.2
bp-ar-hc,15.67,23.34,32.14,55.48,28.7,18.8
bp-ar-ks,21.68,31.11,34.55,65.66,36.8,26.3
bp-ar-lf,15.32,22.63,32.24,54.87,26.9,17.0
bp-ar-rb,15.17,22.58,32.79,55.37,27.1,16.6
bp-ar-rc,13.76,19.03,28.88,47.91,24.0,15.4
bp-ba-bc,16.27,25.90,33.95,59.85,27.6,16.5
bp-ba-bk,17.07,26.29,35.45,61.74,33.8,22.5
bp-ba-cn,110.78,147.37,41.32,188.69,25.8,9.5
bp-ba-cs,35.37,52.57,26.78,79.35,19.8,10.3
bp-ba-csf,14.37,23.48,34.15,57.63,27.3,16.4
bp-ba-csv,14.36,23.73,33.80,57.53,27.3,16.4
bp-ba-hc,22.79,32.72,35.35,68.07,33.2,21.9
bp-ba-ks,71.38,82.14,34.79,116.93,36.2,25.5
bp-ba-lf,23.18,32.26,33.70,65.96,28.3,18.1
bp-ba-rb,18.27,28.00,34.20,62.20,28.0,16.8
bp-ba-rc,15.17,20.98,28.89,49.87,24.1,15.3
bp-bd-bc,15.01,24.04,33.55,57.59,26.8,15.9
bp-bd-bk,14.96,23.44,33.45,56.89,27.1,16.3
bp-bd-cn,62.37,87.01,41.01,128.02,25.5,8.7
bp-bd-cs,74.14,82.37,30.14,112.51,26.5,17.4
bp-bd-csf,13.51,21.88,32.95,54.83,26.4,15.8
bp-bd-csv,13.81,21.88,32.99,54.87,26.5,15.8
bp-bd-hc,19.03,27.35,32.85,60.20,30.0,19.6
bp-bd-ks,31.02,40.68,33.35,74.03,34.7,24.5
bp-bd-lf,18.28,26.04,32.44,58.48,27.1,16.7
bp-bd-rb,16.97,25.74,33.90,59.64,27.2,16.2
bp-bd-rc,14.31,19.78,28.08,47.86,23.3,14.8
bp-ct-bc,21.33,34.01,47.24,81.25,42.3,29.6
bp-ct-bk,21.12,33.76,46.78,80.54,42.8,30.1
bp-ct-cn,47.12,74.15,42.88,117.03,20.9,0.2
bp-ct-cs,29.51,39.93,26.28,66.21,13.1,1.0
bp-ct-csf,19.78,31.40,46.38,77.78,42.0,29.5
bp-ct-csv,19.87,31.45,46.53,77.98,42.0,29.5
bp-ct-hc,26.29,38.52,47.24,85.76,45.9,33.5
bp-ct-ks,38.07,51.50,48.13,99.63,52.2,39.9
bp-ct-lf,27.24,39.17,46.58,85.75,42.7,30.5
bp-ct-rb,23.43,36.57,47.34,83.91,42.9,30.0
bp-ct-rc,20.22,29.09,41.61,70.70,39.0,28.5
bp-dt-bc,14.91,23.85,32.85,56.70,25.9,15.1
bp-dt-bk,14.51,22.83,33.20,56.03,26.3,15.5
bp-dt-cn,90.21,104.84,41.22,146.06,25.0,8.5
bp-dt-cs,32.52,42.89,25.58,68.47,18.4,9.4
bp-dt-csf,13.31,21.59,33.05,54.64,25.8,15.1
bp-dt-csv,13.31,21.63,32.55,54.18,25.8,15.1
bp-dt-hc,19.48,28.00,33.05,61.05,29.7,19.3
bp-dt-ks,33.38,43.03,31.44,74.47,31.2,21.5
bp-dt-lf,18.83,27.64,31.74,59.38,26.1,16.0
bp-dt-rb,14.86,24.14,32.74,56.88,25.9,15.1
bp-dt-rc,14.26,19.48,27.63,47.11,22.5,14.0
bp-os-bc,15.46,24.04,33.29,57.33,26.8,15.9
bp-os-bk,15.46,23.99,33.64,57.63,27.2,16.3
bp-os-cn,56.38,73.54,40.77,114.31,24.9,8.6
bp-os-cs,31.52,42.09,25.88,67.97,18.7,9.4
bp-os-csf,14.06,21.58,33.35,54.93,26.5,15.9
bp-os-csv,13.86,22.03,33.09,55.12,26.5,15.9
bp-os-hc,19.82,28.80,33.24,62.04,30.2,19.7
bp-os-ks,32.66,41.09,32.50,73.59,31.4,21.6
bp-os-lf,18.97,27.05,32.49,59.54,27.1,16.8
bp-os-rb,17.77,26.35,33.45,59.80,27.1,16.3
bp-os-rc,14.61,20.13,28.39,48.52,23.4,14.9
bp-wt-bc,15.06,24.09,33.30,57.39,26.7,15.9
bp-wt-bk,14.81,23.58,33.25,56.83,27.1,16.4
bp-wt-cn,55.93,84.06,39.61,123.67,24.5,8.7
bp-wt-cs,30.76,44.80,26.38,71.18,19.0,9.4
bp-wt-csf,13.66,21.83,32.84,54.67,26.4,15.8
bp-wt-csv,13.72,21.93,32.74,54.67,26.4,15.9
bp-wt-hc,19.12,27.70,33.14,60.84,29.9,19.5
bp-wt-ks,30.75,39.93,32.74,72.67,32.8,22.8
bp-wt-lf,18.18,26.35,32.44,58.79,26.9,16.7
bp-wt-rb,16.97,26.39,33.54,59.93,27.3,16.4
bp-wt-rc,14.31,19.78,28.13,47.91,23.3,14.8


==> data/talisman-cl.csv <==
design,verify_s,certify_s,check_s,total_s,lean_mb,lrat_mb
bp-ar-cl,149.35,158.94,33.19,192.13,33.9,23.8
bp-ba-cl,323.51,336.10,36.30,372.40,46.3,35.5
bp-bd-cl,263.37,278.38,34.15,312.53,38.8,28.3
bp-ct-cl,277.68,293.43,48.84,342.27,57.4,44.9
bp-dt-cl,312.83,323.39,34.10,357.49,41.9,31.4
bp-os-cl,276.34,289.92,34.05,323.97,38.6,28.2
bp-wt-cl,259.20,271.64,33.79,305.43,37.6,27.2
sp-ar-cl,61.98,65.71,20.06,85.77,26.0,22.7
sp-ba-cl,348.12,360.13,25.78,385.91,37.8,33.0
sp-bd-cl,280.40,291.77,24.48,316.25,36.4,32.0
sp-ct-cl,312.71,329.00,53.60,382.60,70.9,61.6
sp-dt-cl,332.91,336.34,24.82,361.16,39.8,35.1
sp-os-cl,312.36,318.13,25.38,343.51,39.1,34.5
sp-wt-cl,282.16,288.34,23.78,312.12,34.5,30.3


==> data/talisman-cn.csv <==
design,verify_s,certify_s,check_s,total_s,lean_mb,lrat_mb
bp-cn-bc,23.32,36.12,44.17,80.29,40.1,27.3
bp-cn-bk,23.16,35.31,44.33,79.64,40.4,27.7
bp-cn-cl,317.61,332.00,44.77,376.77,55.0,42.8
bp-cn-cn,79.89,96.17,54.00,150.17,24.8,3.1
bp-cn-cs,32.86,44.84,37.65,82.49,18.0,4.0
bp-cn-csf,21.68,33.06,43.73,76.79,39.6,27.2
bp-cn-csv,21.57,33.66,43.52,77.18,39.7,27.2
bp-cn-hc,28.50,40.53,43.92,84.45,43.7,31.4
bp-cn-ks,43.07,55.48,43.03,98.51,46.0,34.3
bp-cn-lf,27.75,39.42,43.21,82.63,40.2,28.2
bp-cn-rb,26.08,38.29,44.18,82.47,40.4,27.7
bp-cn-rc,22.38,30.01,39.32,69.33,36.4,26.1
sp-cn-bc,45.04,55.46,43.03,98.49,48.4,40.2
sp-cn-bk,44.02,54.00,42.92,96.92,48.9,40.6
sp-cn-cl,349.97,375.75,44.27,420.02,62.4,54.5
sp-cn-cn,216.88,259.65,359.21,618.86,53.9,5.8
sp-cn-cs,54.59,91.66,340.72,432.38,46.2,6.6
sp-cn-csf,43.13,52.39,42.08,94.47,48.2,40.2
sp-cn-csv,43.14,52.99,42.23,95.22,48.2,40.2
sp-cn-hc,48.90,58.71,41.77,100.48,52.0,44.2
sp-cn-ks,63.73,73.95,41.46,115.41,54.0,46.8
sp-cn-lf,48.77,57.32,41.52,98.84,48.6,41.0
sp-cn-rb,45.73,56.56,42.57,99.13,48.8,40.5
sp-cn-rc,43.43,50.73,37.30,88.03,44.9,39.0


==> data/talisman-sp.csv <==
design,verify_s,certify_s,check_s,total_s,lean_mb,lrat_mb
sp-ar-bc,14.77,18.24,20.52,38.76,23.3,19.8
sp-ar-bk,14.22,17.42,20.97,38.39,24.0,20.4
sp-ar-cn,29.56,42.20,28.03,70.23,27.1,18.9
sp-ar-cs,15.12,17.83,19.22,37.05,23.4,20.4
sp-ar-csf,14.97,17.83,20.11,37.94,23.2,19.8
sp-ar-csv,14.62,17.84,20.26,38.10,23.2,19.8
sp-ar-hc,15.13,18.48,20.82,39.30,24.7,21.1
sp-ar-ks,15.62,18.78,20.17,38.95,24.8,21.7
sp-ar-lf,14.62,18.03,20.76,38.79,23.9,20.5
sp-ar-rb,14.82,18.33,20.52,38.85,23.9,20.3
sp-ar-rc,9.75,11.56,18.36,29.92,21.9,19.3
sp-ba-bc,20.14,27.40,25.03,52.43,25.9,20.5
sp-ba-bk,20.59,27.26,26.53,53.79,31.8,26.3
sp-ba-cn,130.71,178.96,41.37,220.33,31.8,17.6
sp-ba-cs,40.00,54.48,25.78,80.26,25.2,18.4
sp-ba-csf,18.59,24.70,24.43,49.13,25.6,20.5
sp-ba-csv,18.58,24.80,24.57,49.37,25.5,20.5
sp-ba-hc,26.55,33.98,26.43,60.41,31.2,25.7
sp-ba-ks,77.33,84.16,25.68,109.84,33.8,28.9
sp-ba-lf,30.61,36.78,23.57,60.35,26.4,21.9
sp-ba-rb,22.19,29.66,25.38,55.04,26.2,20.9
sp-ba-rc,19.19,21.81,20.07,41.88,22.2,19.4
sp-bd-bc,18.28,24.50,23.77,48.27,25.6,20.7
sp-bd-bk,17.48,22.80,24.17,46.97,26.0,21.2
sp-bd-cn,65.29,81.29,38.46,119.75,31.6,18.2
sp-bd-cs,35.73,47.35,25.58,72.93,25.7,19.0
sp-bd-csf,16.77,22.29,23.52,45.81,25.3,20.6
sp-bd-csv,17.13,22.29,23.53,45.82,25.3,20.6
sp-bd-hc,21.04,27.11,23.63,50.74,28.9,24.4
sp-bd-ks,32.18,39.40,23.97,63.37,33.8,29.5
sp-bd-lf,20.50,26.05,23.52,49.57,25.9,21.6
sp-bd-rb,19.59,25.46,24.58,50.04,26.1,21.2
sp-bd-rc,17.43,19.94,19.01,38.95,22.3,19.6
sp-ct-bc,33.26,46.14,51.99,98.13,54.9,45.4
sp-ct-bk,32.80,45.15,51.94,97.09,55.3,45.8
sp-ct-cn,54.89,67.92,36.81,104.73,18.5,0.4
sp-ct-cs,92.89,103.15,48.94,152.09,53.7,45.7
sp-ct-csf,31.61,43.23,51.40,94.63,54.6,45.3
sp-ct-csv,31.65,43.03,50.75,93.78,54.6,45.3
sp-ct-hc,37.42,49.60,50.53,100.13,58.3,49.2
sp-ct-ks,50.21,62.90,52.89,115.79,65.2,56.1
sp-ct-lf,36.36,48.15,51.34,99.49,55.2,46.2
sp-ct-rb,36.77,50.00,51.65,101.65,55.5,45.8
sp-ct-rc,32.40,41.38,46.37,87.75,51.5,44.3
sp-dt-bc,18.13,24.15,23.47,47.62,24.4,19.4
sp-dt-bk,17.23,22.49,23.37,45.86,24.7,19.8
sp-dt-cn,89.89,105.78,40.76,146.54,31.5,17.6
sp-dt-cs,82.15,86.54,19.96,106.50,23.7,20.6
sp-dt-csf,16.33,22.39,22.77,45.16,24.1,19.3
sp-dt-csv,16.43,21.84,23.02,44.86,24.1,19.3
sp-dt-hc,22.09,26.46,25.63,52.09,28.0,23.5
sp-dt-ks,36.03,41.65,22.42,64.07,29.9,26.0
sp-dt-lf,23.29,29.31,22.22,51.53,24.6,20.3
sp-dt-rb,20.04,26.05,23.58,49.63,24.8,19.8
sp-dt-rc,10.06,11.56,18.46,30.02,20.9,18.2
sp-os-bc,18.89,24.70,24.02,48.72,25.7,20.7
sp-os-bk,18.18,23.50,24.27,47.77,26.1,21.1
sp-os-cn,70.99,86.38,39.96,126.34,31.7,18.0
sp-os-cs,37.85,49.92,24.82,74.74,25.3,18.8
sp-os-csf,17.28,22.65,23.23,45.88,25.4,20.7
sp-os-csv,17.38,22.95,23.87,46.82,25.5,20.7
sp-os-hc,22.25,26.75,23.52,50.27,29.0,24.4
sp-os-ks,35.27,41.49,23.07,64.56,31.0,27.0
sp-os-lf,21.75,27.61,23.32,50.93,26.0,21.6
sp-os-rb,20.74,27.01,24.17,51.18,26.1,21.1
sp-os-rc,17.78,20.43,19.26,39.69,22.3,19.6
sp-wt-bc,18.58,24.30,23.72,48.02,25.1,20.3
sp-wt-bk,17.93,22.64,24.17,46.81,25.5,20.8
sp-wt-cn,55.44,71.32,37.31,108.63,30.5,17.7
sp-wt-cs,34.57,46.16,25.13,71.29,25.1,18.4
sp-wt-csf,17.08,22.05,23.67,45.72,24.8,20.2
sp-wt-csv,17.18,22.30,23.52,45.82,24.9,20.2
sp-wt-hc,21.59,27.36,23.27,50.63,28.3,23.8
sp-wt-ks,32.27,38.65,23.12,61.77,31.5,27.5
sp-wt-lf,20.59,25.95,23.18,49.13,25.4,21.1
sp-wt-rb,19.79,25.75,23.98,49.73,25.6,20.7
sp-wt-rc,17.54,20.03,19.01,39.04,22.0,19.3

